Controlling an Autonomous Vehicle with Deep Reinforcement Learning

We present a control approach for autonomous vehicles based on deep reinforcement learning. A neural network agent is trained to map its estimated state to acceleration and steering commands given the objective of reaching a specific target state while considering detected obstacles. Learning is performed using state-of-the-art proximal policy optimization in combination with a simulated environment. Training from scratch takes five to nine hours. The resulting agent is evaluated within simulation and subsequently applied to control a full-size research vehicle. For this, the autonomous exploration of a parking lot is considered, including turning maneuvers and obstacle avoidance. Altogether, this work is among the first examples to successfully apply deep reinforcement learning to a real vehicle.

==> attention_cut_annotated.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'attention_cut_annotated.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{356.40000952bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.74141408)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{attention_cut_annotated.pdf}}%
    \put(0.66463888,0.40147783){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.67361057,0.3772438){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textcolor{white}{Target}}}}%
    \put(0.73885844,0.230295){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textcolor{white}{Agent}}}}%
  \end{picture}%
\endgroup%


==> einspurmodell.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'einspurmodell.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{155.87962473bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.77320911)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{einspurmodell.pdf}}%
    \put(0.87099649,0.03242754){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(x,\,y)$}}}%
    \put(0.42130353,0.52694921){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\beta$}}}%
    \put(0.65101085,0.71709117){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v$}}}%
    \put(0.84059947,0.33724751){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$L$}}}%
    \put(0.0696209,0.4536951){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y$}}}%
    \put(0.3642907,0.01885717){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0.2828615,0.3045984){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\varrho$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{einspurmodell.pdf}}%
  \end{picture}%
\endgroup%


==> neural_networks_aufbau.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'neural_networks_aufbau.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{945.63426581bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.91875652)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{neural_networks_aufbau.pdf}}%
    \put(-1.60308786,2.06785583){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\text{Eingabeschicht}$}}}%
    \put(-1.43489226,2.06775978){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\text{Versteckte Schichten}$}}}%
    \put(-1.22512371,2.06785583){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\text{Ausgabeschicht}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{neural_networks_aufbau.pdf}}%
    \put(-1.31092548,1.80799766){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\text{Informationsfluss}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{neural_networks_aufbau.pdf}}%
    \put(-2.57158088,1.59797942){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_r$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{neural_networks_aufbau.pdf}}%
    \put(-2.57158088,1.55229491){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y_r$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{neural_networks_aufbau.pdf}}%
    \put(-2.56988887,1.50596483){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{neural_networks_aufbau.pdf}}%
    \put(-2.56988887,1.45794274){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\bar{v}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{neural_networks_aufbau.pdf}}%
    \put(-2.56988887,1.41161275){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\beta$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{neural_networks_aufbau.pdf}}%
    \put(-2.57665691,1.36359066){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\varrho_r^\Re$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{neural_networks_aufbau.pdf}}%
    \put(-2.57665691,1.31726067){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\varrho_r^\Im$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{neural_networks_aufbau.pdf}}%
    \put(-2.37254498,1.67710558){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{70}}}%
    \put(-2.26528779,1.67710558){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{70}}}%
    \put(-2.15850336,1.67710558){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{70}}}%
    \put(-2.05303166,1.67710558){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{70}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{neural_networks_aufbau.pdf}}%
    \put(-1.91301846,1.51497533){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mu$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{neural_networks_aufbau.pdf}}%
    \put(-1.91301846,1.4022142){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\sigma$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{neural_networks_aufbau.pdf}}%
    \put(-2.53551759,1.60003561){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{neural_networks_aufbau.pdf}}%
    \put(-2.52771637,1.21096827){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Input}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{neural_networks_aufbau.pdf}}%
    \put(-2.38903853,1.21096827){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{relu}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{neural_networks_aufbau.pdf}}%
    \put(-2.26603696,1.21096827){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{tanh}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{neural_networks_aufbau.pdf}}%
    \put(-2.13535209,1.21096827){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{linear}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{neural_networks_aufbau.pdf}}%
    \put(-1.99113876,1.21096827){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{constant}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{neural_networks_aufbau.pdf}}%
    \put(-1.92098267,0.93056504){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_r$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{neural_networks_aufbau.pdf}}%
    \put(-1.92098267,0.88488054){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y_r$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{neural_networks_aufbau.pdf}}%
    \put(-1.91929066,0.83855037){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=22]{neural_networks_aufbau.pdf}}%
    \put(-1.91929066,0.79052837){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\bar{v}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=23]{neural_networks_aufbau.pdf}}%
    \put(-1.91929066,0.74419838){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\beta$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=24]{neural_networks_aufbau.pdf}}%
    \put(-1.92605871,0.69617619){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\varrho_r^\Re$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=25]{neural_networks_aufbau.pdf}}%
    \put(-1.92605871,0.64984621){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\varrho_r^\Im$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=26]{neural_networks_aufbau.pdf}}%
    \put(-1.72194676,1.00969112){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{70}}}%
    \put(-1.61468957,1.00969112){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{70}}}%
    \put(-1.50790514,1.00969112){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{70}}}%
    \put(-1.40243345,1.00969112){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{70}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=27]{neural_networks_aufbau.pdf}}%
    \put(-1.26242024,0.78503884){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$V $}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=28]{neural_networks_aufbau.pdf}}%
    \put(-1.87711816,0.5435539){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Input}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=29]{neural_networks_aufbau.pdf}}%
    \put(-1.73844031,0.5435539){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{relu}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=30]{neural_networks_aufbau.pdf}}%
    \put(-1.61543874,0.5435539){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{tanh}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=31]{neural_networks_aufbau.pdf}}%
    \put(-1.48475387,0.5435539){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{linear}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=32]{neural_networks_aufbau.pdf}}%
    \put(-1.34054054,0.5435539){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{constant}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=33]{neural_networks_aufbau.pdf}}%
    \put(1.23426485,1.88802915){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{70}}}%
    \put(1.34152209,1.88802915){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{70}}}%
    \put(1.44830656,1.88802915){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{70}}}%
    \put(1.55377847,1.88802915){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{70}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=34]{neural_networks_aufbau.pdf}}%
    \put(1.693791,1.66337683){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$V $}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=35]{neural_networks_aufbau.pdf}}%
    \put(0.90378283,0.73741728){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mu$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=36]{neural_networks_aufbau.pdf}}%
    \put(0.90378283,0.62465625){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\sigma$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=37]{neural_networks_aufbau.pdf}}%
    \put(0.90139,0.40577897){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$V $}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=38]{neural_networks_aufbau.pdf}}%
  \end{picture}%
\endgroup%


==> rollouts.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'rollouts.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{242.12359811bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.43720207)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{rollouts.pdf}}%
    \put(0.09109744,0.24260942){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\large$\Ps_0$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{rollouts.pdf}}%
    \put(-0.0462407,0.36050105){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(s_0,a_0)$}}}%
    \put(0.91051072,0.34977536){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(s_T,a_T)$}}}%
    \put(0.5364048,0.11357943){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(s_N,a_N)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{rollouts.pdf}}%
    \put(0.52066375,0.2809975){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\pito$}}}%
  \end{picture}%
\endgroup%


==> solution/simple/full_states.csv <==
x,y,v,v_t,beta,rot_r,a,omega
2.960506298926581792e-01,-1.052313406104454785e-03,2.900810902668845337e+00,5.551115123125782702e-17,-1.384646566614596841e-01,1.054369060780644629e+00,-1.194487810134887695e+00,-1.070276260375976562e+00
5.801270147044839121e-01,-6.056156526329181666e-03,2.781681173397910545e+00,5.551115123125782702e-17,-2.246307762369602612e-01,1.073070204004025197e+00,-1.191297292709350586e+00,-8.616611957550048828e-01
8.521346505650377878e-01,-1.694056218013384463e-02,2.662974875523460128e+00,5.551115123125782702e-17,-2.896171243891209612e-01,1.098748695889199434e+00,-1.187062978744506836e+00,-6.498634815216064453e-01
1.111879147246519040e+00,-3.471007436243256361e-02,2.544263344361197721e+00,5.551115123125782702e-17,-3.476571889624088807e-01,1.129563711842927587e+00,-1.187115311622619629e+00,-5.804006457328796387e-01
1.359145533169144215e+00,-5.972493469964346158e-02,2.426541107251060758e+00,5.551115123125782702e-17,-3.742912681803196584e-01,1.163233589292866688e+00,-1.177222371101379395e+00,-2.663407921791076660e-01
1.593874078589653465e+00,-9.150458818680407003e-02,2.311080365731132513e+00,5.551115123125782702e-17,-3.735267313227145225e-01,1.196595106931558128e+00,-1.154607415199279785e+00,7.645368576049804688e-03
1.816173730569914824e+00,-1.289637760144620726e-01,2.197775524212731035e+00,5.551115123125782702e-17,-3.628764184221712208e-01,1.227818128609369897e+00,-1.133048415184020996e+00,1.065031290054321289e-01
2.026147591208232512e+00,-1.708605703705895484e-01,2.084632235123527799e+00,5.551115123125782702e-17,-3.551053555712189724e-01,1.256661542600916004e+00,-1.131432890892028809e+00,7.771062850952148438e-02
2.223984098305599844e+00,-2.160308734406214404e-01,1.974035292221916205e+00,5.551115123125782702e-17,-3.297524126276458745e-01,1.282638130054158276e+00,-1.105969429016113281e+00,2.535294294357299805e-01
2.410026719192956079e+00,-2.632566145659506196e-01,1.864903622223746726e+00,5.551115123125782702e-17,-2.911287101015532230e-01,1.304758130198991672e+00,-1.091316699981689453e+00,3.862370252609252930e-01
2.584689115084671585e+00,-3.113568139635981558e-01,1.758436768605124545e+00,5.551115123125782702e-17,-2.546296389803374138e-01,1.322971497763312909e+00,-1.064668536186218262e+00,3.649907112121582031e-01
2.748621516266805287e+00,-3.594438096955808737e-01,1.658389156414878052e+00,5.551115123125782702e-17,-2.292734058603728142e-01,1.338113662360644218e+00,-1.000476121902465820e+00,2.535623311996459961e-01
2.902773554529783695e+00,-4.070100975547216171e-01,1.568111103131186956e+00,5.551115123125782702e-17,-2.070187838777983735e-01,1.350956664389777240e+00,-9.027805328369140625e-01,2.225462198257446289e-01
3.048399313935583166e+00,-4.538749165562027121e-01,1.491524713589560847e+00,5.551115123125782702e-17,-2.045546682581389497e-01,1.362419454497786120e+00,-7.658638954162597656e-01,2.464115619659423828e-02
3.186530165593239872e+00,-5.000122455653842612e-01,1.421135764672171842e+00,5.551115123125782702e-17,-1.899473341211760369e-01,1.372869616482970789e+00,-7.038894891738891602e-01,1.460733413696289062e-01
3.318162825664646931e+00,-5.454332389607946530e-01,1.363850187613379727e+00,5.551115123125782702e-17,-1.830633671984160937e-01,1.382302358085612637e+00,-5.728557705879211426e-01,6.883966922760009766e-02
3.444625099193160622e+00,-5.903549895446834617e-01,1.320234864308249545e+00,5.551115123125782702e-17,-1.714604886278594531e-01,1.390933466144130159e+00,-4.361532330513000488e-01,1.160287857055664062e-01
3.567261634249064173e+00,-6.350557646249596067e-01,1.290356218172919345e+00,5.551115123125782702e-17,-1.578861268267119922e-01,1.398720603279012931e+00,-2.987864613533020020e-01,1.357436180114746094e-01
3.686893083327859699e+00,-6.796602135519907995e-01,1.263175015999686401e+00,5.551115123125782702e-17,-1.404436143145049165e-01,1.405609298142419306e+00,-2.718120217323303223e-01,1.744251251220703125e-01
3.803521682397374093e+00,-7.239998714755179199e-01,1.232283347203146917e+00,5.551115123125782702e-17,-1.242172988161528990e-01,1.411572301244870209e+00,-3.089166879653930664e-01,1.622631549835205078e-01
3.916989437577559130e+00,-7.678444016568043429e-01,1.200599914147269631e+00,5.551115123125782702e-17,-9.468512852043758921e-02,1.416373586746801694e+00,-3.168343305587768555e-01,2.953217029571533203e-01
4.027401541498452531e+00,-8.110300662704167385e-01,1.170547299935232877e+00,5.551115123125782702e-17,-6.556063015312796338e-02,1.419793372531718667e+00,-3.005261421203613281e-01,2.912449836730957031e-01
4.135775799089476124e+00,-8.537714543381896837e-01,1.159415071560750965e+00,5.551115123125782702e-17,-4.287574608177791013e-02,1.422063610858734561e+00,-1.113222837448120117e-01,2.268488407135009766e-01
4.243314120749072771e+00,-8.964154861357668258e-01,1.154283838822256048e+00,5.551115123125782702e-17,-3.155865986199024587e-02,1.423609907895837523e+00,-5.131232738494873047e-02,1.131708621978759766e-01
4.350287663581820397e+00,-9.389990372973805455e-01,1.148470943524252164e+00,5.551115123125782702e-17,-2.191778738350524947e-02,1.424715362789867434e+00,-5.812895298004150391e-02,9.640872478485107422e-02
4.457103678423997906e+00,-9.816401741459331864e-01,1.151783745839010553e+00,5.551115123125782702e-17,-2.189052421898496359e-02,1.425619762853101324e+00,3.312802314758300781e-02,2.726316452026367188e-04
4.563730564792162880e+00,-1.024316319431437972e+00,1.145218401505361916e+00,5.551115123125782702e-17,-2.052387316078796431e-02,1.426494168578800181e+00,-6.565344333648681641e-02,1.366651058197021484e-02
4.669548781531386084e+00,-1.066777666676590908e+00,1.135172968460928189e+00,5.551115123125782702e-17,-2.548483927101741209e-02,1.427435663105019126e+00,-1.004543304443359375e-01,-4.960966110229492188e-02
4.774499472969434777e+00,-1.109014017161000343e+00,1.127441363884817305e+00,5.551115123125782702e-17,-2.614494879097595259e-02,1.428484130527547524e+00,-7.731604576110839844e-02,-6.601095199584960938e-03
4.879191436897897916e+00,-1.151270757741397421e+00,1.130525904251944436e+00,5.551115123125782702e-17,-2.130582649559631392e-02,1.429445701346797604e+00,3.084540367126464844e-02,4.839122295379638672e-02
4.984548002721478355e+00,-1.193894761489080469e+00,1.142517166687857300e+00,5.551115123125782702e-17,-7.870045493551636184e-03,1.430040373678332699e+00,1.199126243591308594e-01,1.343578100204467773e-01
5.090595724650587073e+00,-1.236841337789627016e+00,1.145759718968282659e+00,5.551115123125782702e-17,1.597091366342340280e-03,1.430169088531881183e+00,3.242552280426025391e-02,9.467136859893798828e-02
5.196695472748181999e+00,-1.279801924995448648e+00,1.143586795880209062e+00,5.551115123125782702e-17,9.822901894143698520e-03,1.429934534816303060e+00,-2.172923088073730469e-02,8.225810527801513672e-02
5.302652273174720321e+00,-1.322652870280586423e+00,1.142286997391592340e+00,5.551115123125782702e-17,2.047687451987623142e-02,1.429313009930499367e+00,-1.299798488616943359e-02,1.065397262573242188e-01
5.408479301800031891e+00,-1.365350066048212074e+00,1.140028637005698009e+00,5.551115123125782702e-17,2.868643682151195140e-02,1.428305982682686048e+00,-2.258360385894775391e-02,8.209562301635742188e-02
5.514140462653820407e+00,-1.407842316337360788e+00,1.137678473545920443e+00,5.551115123125782702e-17,2.955165784507141069e-02,1.427115333254580287e+00,-2.350163459777832031e-02,8.652210235595703125e-03
5.619691604218088443e+00,-1.450138038441938892e+00,1.136522358013998923e+00,5.551115123125782702e-17,3.557244222312316850e-02,1.425785867050093803e+00,-1.156115531921386719e-02,6.020784378051757812e-02
5.724668837340237459e+00,-1.492029595485768301e+00,1.124019580437552568e+00,5.551115123125782702e-17,3.906559627204286844e-02,1.424271280316489197e+00,-1.250277757644653320e-01,3.493154048919677734e-02
5.828989724056359734e+00,-1.533470610794557931e+00,1.120993393017660988e+00,5.551115123125782702e-17,3.970915954261178271e-02,1.422683509922275880e+00,-3.026187419891357422e-02,6.435632705688476562e-03
5.933224847183677042e+00,-1.574683003416532667e+00,1.120740335537802501e+00,5.551115123125782702e-17,4.232811610846864969e-02,1.421032318119445081e+00,-2.530574798583984375e-03,2.618956565856933594e-02
6.037597295303010370e+00,-1.615746263226163659e+00,1.122454207493674083e+00,5.551115123125782702e-17,4.231239240317696826e-02,1.419327557328281086e+00,1.713871955871582031e-02,-1.572370529174804688e-04
6.142046141156491501e+00,-1.656633313420813547e+00,1.120875125481497703e+00,5.551115123125782702e-17,4.328047912268984110e-02,1.417603493426919048e+00,-1.579082012176513672e-02,9.680867195129394531e-03
6.246271630967704880e+00,-1.697237091293245737e+00,1.116232066704642811e+00,5.551115123125782702e-17,2.769689242987982691e-02,1.416177814864794771e+00,-4.643058776855468750e-02,-1.558358669281005859e-01
6.350384681224749528e+00,-1.737658404606012841e+00,1.117456429554832154e+00,5.551115123125782702e-17,1.897781770377504618e-02,1.415242130020151423e+00,1.224362850189208984e-02,-8.719074726104736328e-02
6.454467111373544341e+00,-1.777983148248259315e+00,1.114962654663932629e+00,5.551115123125782702e-17,2.245899845651266880e-03,1.414816813801711648e+00,-2.493774890899658203e-02,-1.673191785812377930e-01
6.558307082752627082e+00,-1.818196052946054575e+00,1.112126689507377808e+00,5.551115123125782702e-17,-5.527010749288852054e-03,1.414882318088244162e+00,-2.835965156555175781e-02,-7.772910594940185547e-02
6.662179374590941450e+00,-1.858445978267954768e+00,1.115832882477653776e+00,5.551115123125782702e-17,-1.099068243355405539e-02,1.415212615826298537e+00,3.706192970275878906e-02,-5.463671684265136719e-02
6.766028647766935578e+00,-1.898747215752389028e+00,1.112068539215934404e+00,5.551115123125782702e-17,-2.609868366570122777e-02,1.415954030430996102e+00,-3.764343261718750000e-02,-1.510800123214721680e-01
6.869693600812631473e+00,-1.939099814832630830e+00,1.112769120289695435e+00,5.551115123125782702e-17,-3.925738651604304685e-02,1.417259339989928701e+00,7.005810737609863281e-03,-1.315870285034179688e-01
6.973470289787666587e+00,-1.979682081601910060e+00,1.115820115162742043e+00,5.551115123125782702e-17,-5.048020202965380898e-02,1.419055251472109314e+00,3.050994873046875000e-02,-1.122281551361083984e-01
7.077499599213082249e+00,-2.020601531383266813e+00,1.119935100628745683e+00,5.551115123125782702e-17,-5.607942659706721678e-02,1.421195193819314806e+00,4.114985466003417969e-02,-5.599224567413330078e-02
7.181819632013255017e+00,-2.061899686015139732e+00,1.124008923127067350e+00,5.551115123125782702e-17,-5.216127950997007101e-02,1.423376800710560497e+00,4.073822498321533203e-02,3.918147087097167969e-02
7.286551716747251106e+00,-2.103617584689042364e+00,1.130692642285240135e+00,5.551115123125782702e-17,-4.962178785652771040e-02,1.425437840871029316e+00,6.683719158172607422e-02,2.539491653442382812e-02
7.391651905428448188e+00,-2.145723793834435345e+00,1.133726614071739469e+00,5.551115123125782702e-17,-4.255851824135437056e-02,1.427312179164625938e+00,3.033971786499023438e-02,7.063269615173339844e-02
7.496851158312704655e+00,-2.188085365655694670e+00,1.134434669567955467e+00,5.551115123125782702e-17,-4.041518289894707738e-02,1.429001925168453146e+00,7.080554962158203125e-03,2.143335342407226562e-02
7.601950772698149450e+00,-2.230605810417398249e+00,1.133067911221397273e+00,5.551115123125782702e-17,-3.567016441673875882e-02,1.430550827004101189e+00,-1.366758346557617188e-02,4.745018482208251953e-02
7.706788657815341281e+00,-2.273201720509438584e+00,1.130151217533958086e+00,5.551115123125782702e-17,-3.596995193810115232e-02,1.432006368904722216e+00,-2.916693687438964844e-02,-2.997875213623046875e-03
7.811668243553368640e+00,-2.315997775697061112e+00,1.135349398209464677e+00,5.551115123125782702e-17,-4.158737976402882008e-02,1.433583939505665539e+00,5.198180675506591797e-02,-5.617427825927734375e-02
7.916911168124945775e+00,-2.359147094422616053e+00,1.139551966740500966e+00,5.551115123125782702e-17,-4.318843204826960935e-02,1.435315586961134038e+00,4.202568531036376953e-02,-1.601052284240722656e-02
8.022545899702564043e+00,-2.402661007460670017e+00,1.145368974758995018e+00,5.551115123125782702e-17,-2.780709583611140623e-02,1.436771626009812231e+00,5.817008018493652344e-02,1.538133621215820312e-01
8.128583610282355210e+00,-2.446490681499900788e+00,1.149410968377006403e+00,5.551115123125782702e-17,-2.185039837212210401e-02,1.437794317641814867e+00,4.041993618011474609e-02,5.956697463989257812e-02
8.234962773084239629e+00,-2.490581154819343723e+00,1.153673677994621061e+00,5.551115123125782702e-17,-2.437504846901539235e-02,1.438749845487484746e+00,4.262709617614746094e-02,-2.524650096893310547e-02
8.341953800267656760e+00,-2.535062511803275687e+00,1.163710456444633001e+00,5.551115123125782702e-17,-3.900466282219539060e-02,1.440068721317699474e+00,1.003677845001220703e-01,-1.462961435317993164e-01
8.449835278553591067e+00,-2.580110842953339922e+00,1.174474220826041471e+00,5.551115123125782702e-17,-4.253474790901790037e-02,1.441780611417041502e+00,1.076376438140869141e-01,-3.530085086822509766e-02
8.558353845351428291e+00,-2.625649395792925667e+00,1.179249959542167048e+00,5.551115123125782702e-17,-4.128953535408619313e-02,1.443552078839673847e+00,4.775738716125488281e-02,1.245212554931640625e-02
8.667221170025687371e+00,-2.671559157066340617e+00,1.183782749726188133e+00,5.551115123125782702e-17,-4.086774904579759671e-02,1.445295152372997105e+00,4.532790184020996094e-02,4.217863082885742188e-03
8.776380357964814749e+00,-2.717822406668930491e+00,1.187379067494285012e+00,5.551115123125782702e-17,-4.793210346550591527e-02,1.447185918820812711e+00,3.596317768096923828e-02,-7.064354419708251953e-02
8.885660403497560367e+00,-2.764394650999105085e+00,1.188424687935721646e+00,5.551115123125782702e-17,-4.862202722878106176e-02,1.449245972378535807e+00,1.045620441436767578e-02,-6.899237632751464844e-03
8.994919234051003798e+00,-2.811222174632253434e+00,1.188995271279227772e+00,5.551115123125782702e-17,-4.524095375389702856e-02,1.451249877951166445e+00,5.705833435058593750e-03,3.381073474884033203e-02
9.104094481820753870e+00,-2.858261255899973818e+00,1.188559263302695568e+00,5.551115123125782702e-17,-3.919698316902764379e-02,1.453052432921179360e+00,-4.360079765319824219e-03,6.043970584869384766e-02
9.213171526861849259e+00,-2.905477369633898022e+00,1.188595884396445479e+00,5.551115123125782702e-17,-3.617966492027890890e-02,1.454661074172491020e+00,3.662109375000000000e-04,3.017318248748779297e-02
9.322100194520656302e+00,-2.952831820440179555e+00,1.186938052727591897e+00,5.551115123125782702e-17,-3.613998014778740941e-02,1.456203363541311191e+00,-1.657831668853759766e-02,3.968477249145507812e-04
9.431190164072347670e+00,-3.000452188204471682e+00,1.193677275730979259e+00,5.551115123125782702e-17,-3.125812132210381566e-02,1.457643588817795877e+00,6.739223003387451172e-02,4.881858825683593750e-02
9.540808751195545057e+00,-3.048485369001639356e+00,1.199932854725729969e+00,5.551115123125782702e-17,-3.392554838509209691e-02,1.459044213757807018e+00,6.255578994750976562e-02,-2.667427062988281250e-02
9.650745773152618057e+00,-3.096845460219283641e+00,1.202137106015097601e+00,5.551115123125782702e-17,-3.233760912270200460e-02,1.460473014979867923e+00,2.204251289367675781e-02,1.587939262390136719e-02
9.760645727802696570e+00,-3.145377100577268159e+00,1.200638204171073253e+00,5.551115123125782702e-17,-3.567148763985283910e-02,1.461939920312398389e+00,-1.498901844024658203e-02,-3.333878517150878906e-02
9.870276582877743010e+00,-3.193990691422972095e+00,1.197878759457481124e+00,5.551115123125782702e-17,-3.818081934303885205e-02,1.463530139606321168e+00,-2.759444713592529297e-02,-2.509331703186035156e-02
9.979476634009841973e+00,-3.242632995886260083e+00,1.192997985436332398e+00,5.551115123125782702e-17,-4.621002991051326170e-02,1.465341662282638735e+00,-4.880774021148681641e-02,-8.029210567474365234e-02
1.008806723477952616e+01,-3.291252984115664582e+00,1.186567276074302235e+00,5.551115123125782702e-17,-4.500844795555725142e-02,1.467290818881384462e+00,-6.430709362030029297e-02,1.201581954956054688e-02
1.019638717301081421e+01,-3.339998146267427526e+00,1.189084547116172397e+00,5.551115123125782702e-17,-3.974860031456595166e-02,1.469098694374028957e+00,2.517271041870117188e-02,5.259847640991210938e-02
1.030469402501820397e+01,-3.388961204450042342e+00,1.188120441986930453e+00,5.551115123125782702e-17,-3.741236049980767309e-02,1.470745494753800786e+00,-9.641051292419433594e-03,2.336239814758300781e-02
1.041286684893936254e+01,-3.438067126494114056e+00,1.187821810795676392e+00,5.551115123125782702e-17,-3.002701122612605467e-02,1.472183886180513657e+00,-2.986311912536621094e-03,7.385349273681640625e-02
1.052091860668410206e+01,-3.487280747239429157e+00,1.186807768895041360e+00,5.551115123125782702e-17,-1.799779255241995557e-02,1.473207474159955677e+00,-1.014041900634765625e-02,1.202921867370605469e-01
1.062905383865723863e+01,-3.536625982229173459e+00,1.190432708813559115e+00,5.551115123125782702e-17,1.321062256387506295e-03,1.473563033904199404e+00,3.624939918518066406e-02,1.931885480880737305e-01
1.073773289870361047e+01,-3.586218325096504511e+00,1.198754494740377874e+00,5.551115123125782702e-17,1.369648854880678446e-02,1.473240754906581129e+00,8.321785926818847656e-02,1.237542629241943359e-01
1.084647528774717706e+01,-3.635760858699391473e+00,1.191171937538992642e+00,5.551115123125782702e-17,2.774969022422191234e-02,1.472352077097116130e+00,-7.582557201385498047e-02,1.405320167541503906e-01
1.095458055893532467e+01,-3.684859889670186295e+00,1.183483164860617221e+00,5.551115123125782702e-17,4.019250552802433596e-02,1.470904014423741746e+00,-7.688772678375244141e-02,1.244281530380249023e-01
1.106190496366857978e+01,-3.733382531548012917e+00,1.172189086033712524e+00,5.551115123125782702e-17,5.378017108588573070e-02,1.468916534546294672e+00,-1.129407882690429688e-01,1.358766555786132812e-01
1.116876279072954681e+01,-3.781398548777815893e+00,1.170812528683553344e+00,5.551115123125782702e-17,7.176954429297799365e-02,1.466273407870568368e+00,-1.376557350158691406e-02,1.798937320709228516e-01
1.127584793948669351e+01,-3.829128276825283006e+00,1.174000435425649469e+00,5.551115123125782702e-17,8.940057437568049714e-02,1.462874607139466931e+00,3.187906742095947266e-02,1.763103008270263672e-01
1.138331675744577787e+01,-3.876536753646146582e+00,1.175223463131795931e+00,5.551115123125782702e-17,1.142665592923676199e-01,1.458565959765515396e+00,1.223027706146240234e-02,2.486598491668701172e-01
1.149111067975668909e+01,-3.923472334660150107e+00,1.176159995152364912e+00,5.551115123125782702e-17,1.327891318097625950e-01,1.453326205392882153e+00,9.365320205688476562e-03,1.852257251739501953e-01
1.159970218586301627e+01,-3.970029704095604739e+00,1.186867385460744995e+00,5.551115123125782702e-17,1.481952397122894283e-01,1.447327945132687699e+00,1.070739030838012695e-01,1.540610790252685547e-01
1.170886073729394461e+01,-4.016008571459541265e+00,1.182073288514028375e+00,5.551115123125782702e-17,1.685410348668610059e-01,1.440538106796293238e+00,-4.794096946716308594e-02,2.034579515457153320e-01
1.181778793889837331e+01,-4.060963047638429302e+00,1.174713509632955066e+00,5.551115123125782702e-17,1.936086861386810964e-01,1.432794517940791934e+00,-7.359778881072998047e-02,2.506765127182006836e-01
1.192698492156953805e+01,-4.104988577354819590e+00,1.180052798344502829e+00,5.551115123125782702e-17,2.019746629491363521e-01,1.424324778753333298e+00,5.339288711547851562e-02,8.365976810455322266e-02
1.203660675157344073e+01,-4.148094278427326920e+00,1.175804036213765835e+00,5.551115123125782702e-17,2.016540614858185476e-01,1.415674244318462671e+00,-4.248762130737304688e-02,-3.206014633178710938e-03
1.214532053932528299e+01,-4.189756604887832303e+00,1.152673929287801435e+00,5.551115123125782702e-17,2.136954871907745801e-01,1.406869538927401964e+00,-2.313010692596435547e-01,1.204142570495605469e-01
1.225339623027366542e+01,-4.230060892390936189e+00,1.154262071205983675e+00,5.551115123125782702e-17,2.242231218114411062e-01,1.397656272794532750e+00,1.588141918182373047e-02,1.052763462066650391e-01
1.236202794845438646e+01,-4.269405250652128281e+00,1.156489639832387395e+00,5.551115123125782702e-17,2.369739858403717703e-01,1.387919753232009779e+00,2.227568626403808594e-02,1.275086402893066406e-01
1.247106638602202189e+01,-4.307672685476802599e+00,1.154691677643667314e+00,5.551115123125782702e-17,2.419856516614472541e-01,1.377792146484686286e+00,-1.797962188720703125e-02,5.011665821075439453e-02
1.258092679907719713e+01,-4.344960983130417453e+00,1.165640383316884687e+00,5.551115123125782702e-17,2.540478197827851226e-01,1.367246392719347892e+00,1.094870567321777344e-01,1.206216812133789062e-01
1.269182266741291620e+01,-4.381264768715524838e+00,1.168111806465992997e+00,5.551115123125782702e-17,2.656849471822297915e-01,1.356110231526561627e+00,2.471423149108886719e-02,1.163712739944458008e-01
1.280391121256689857e+01,-4.416547960385049265e+00,1.182113855435261485e+00,5.551115123125782702e-17,2.737927405133759873e-01,1.344448219610276052e+00,1.400204896926879883e-01,8.107793331146240234e-02
1.291749531017333652e+01,-4.450816854271607781e+00,1.190722435070881602e+00,5.551115123125782702e-17,2.866067139401946573e-01,1.332192974875791691e+00,8.608579635620117188e-02,1.281397342681884766e-01
1.303203780294549574e+01,-4.483812391305693090e+00,1.193297761036762772e+00,5.551115123125782702e-17,2.953844038739714684e-01,1.319378606337674675e+00,2.575325965881347656e-02,8.777689933776855469e-02
1.314732757681006348e+01,-4.515409662463169660e+00,1.197546511246571299e+00,5.551115123125782702e-17,2.954176036611113609e-01,1.306321459364488957e+00,4.248750209808349609e-02,3.319978713989257812e-04
1.326247014563200111e+01,-4.545348628459946916e+00,1.181895380570302079e+00,5.551115123125782702e-17,3.070645658269437472e-01,1.293054039462196547e+00,-1.565113067626953125e-01,1.164696216583251953e-01
1.337688571664713244e+01,-4.573447480145888200e+00,1.174431698872456575e+00,5.551115123125782702e-17,3.302033154264005788e-01,1.279103973696232854e+00,-7.463681697845458984e-02,2.313874959945678711e-01
1.349177043880011695e+01,-4.599894277602038173e+00,1.183381038262257157e+00,5.551115123125782702e-17,3.606028644338163947e-01,1.263875485120659947e+00,8.949339389801025391e-02,3.039954900741577148e-01
1.360754304139723381e+01,-4.624587941776961308e+00,1.184184532715687244e+00,5.551115123125782702e-17,4.058182565465484615e-01,1.246742371551483153e+00,8.034944534301757812e-03,4.521539211273193359e-01
1.372450262933047327e+01,-4.647293463334324137e+00,1.198716967656025201e+00,5.551115123125782702e-17,4.593386737599882697e-01,1.226986980417556605e+00,1.453243494033813477e-01,5.352041721343994141e-01
1.384346952325845059e+01,-4.667751859304707374e+00,1.215601008488544688e+00,5.551115123125782702e-17,5.268665401235137491e-01,1.203686773654904174e+00,1.688404083251953125e-01,6.752786636352539062e-01
1.396487143493343197e+01,-4.685482886246909118e+00,1.238271194054493263e+00,5.551115123125782702e-17,5.500000000000000444e-01,1.176898163188870194e+00,2.267018556594848633e-01,7.516269683837890625e-01
1.408912400147981536e+01,-4.700185394775258096e+00,1.264196544243702203e+00,5.551115123125782702e-17,5.500000000000000444e-01,1.149362699855977388e+00,2.592535018920898438e-01,6.792033910751342773e-01
1.421664682729077711e+01,-4.711683648401146840e+00,1.296691840245136396e+00,5.551115123125782702e-17,5.500000000000000444e-01,1.121184415222599595e+00,3.249529600143432617e-01,6.649121046066284180e-01
1.434812274756622408e+01,-4.719758438693887115e+00,1.337873893334279085e+00,5.551115123125782702e-17,5.500000000000000444e-01,1.092195434842863300e+00,4.118205308914184570e-01,6.682581901550292969e-01
1.448334076404474402e+01,-4.724081254556990572e+00,1.367968719555745283e+00,5.551115123125782702e-17,5.500000000000000444e-01,1.062422171869983778e+00,3.009482622146606445e-01,6.942497491836547852e-01
1.462177738405907945e+01,-4.724335766625871180e+00,1.400876145913014570e+00,5.551115123125782702e-17,5.500000000000000444e-01,1.031955674698322056e+00,3.290742635726928711e-01,7.167123556137084961e-01
1.476266469017144445e+01,-4.720262567961001743e+00,1.418159454419026577e+00,5.551115123125782702e-17,5.500000000000000444e-01,1.000936912614269758e+00,1.728330850601196289e-01,7.952597141265869141e-01
1.490482083889353859e+01,-4.711711070664335033e+00,1.430218463494191683e+00,5.551115123125782702e-17,5.500000000000000444e-01,9.695952875046658370e-01,1.205900907516479492e-01,8.201565742492675781e-01
1.504709492934962078e+01,-4.698660016476846835e+00,1.427326696469197964e+00,5.551115123125782702e-17,5.500000000000000444e-01,9.381527922654855356e-01,-2.891767024993896484e-02,7.774255275726318359e-01
1.518865676153261468e+01,-4.681175018828807488e+00,1.425540834023366843e+00,5.551115123125782702e-17,5.500000000000000444e-01,9.067617664985632153e-01,-1.785862445831298828e-02,8.575382232666015625e-01
1.532923093325999275e+01,-4.659318913188687183e+00,1.419835918499837923e+00,5.551115123125782702e-17,5.500000000000000444e-01,8.754531641899324645e-01,-5.704915523529052734e-02,8.370451927185058594e-01
1.546867311781783982e+01,-4.633150349812352964e+00,1.417806833340536254e+00,5.551115123125782702e-17,5.500000000000000444e-01,8.442296615954305583e-01,-2.029085159301757812e-02,7.814855575561523438e-01
1.560637258250119430e+01,-4.602844322486068229e+00,1.402208226277242620e+00,5.551115123125782702e-17,5.500000000000000444e-01,8.132001222142660746e-01,-1.559860706329345703e-01,8.187532424926757812e-01
1.574191192884163826e+01,-4.568591358546929548e+00,1.393910282208333795e+00,5.551115123125782702e-17,5.500000000000000444e-01,7.824335243253073280e-01,-8.297944068908691406e-02,8.463394641876220703e-01
1.587485664915942252e+01,-4.530631644067373287e+00,1.371354722334753085e+00,5.551115123125782702e-17,5.500000000000000444e-01,7.520064175414257202e-01,-2.255555987358093262e-01,9.077777862548828125e-01
1.600441736545870342e+01,-4.489371809374778088e+00,1.348185294224630404e+00,5.551115123125782702e-17,5.500000000000000444e-01,7.220824376154364455e-01,-2.316942811012268066e-01,8.288378715515136719e-01
1.613068653226974192e+01,-4.444990473935043873e+00,1.328746800972830489e+00,5.551115123125782702e-17,5.500000000000000444e-01,6.926272864519478212e-01,-1.943849325180053711e-01,7.725397348403930664e-01
1.625399068683411130e+01,-4.397553669745525973e+00,1.313631635262381581e+00,5.551115123125782702e-17,5.500000000000000444e-01,6.635523403920002838e-01,-1.511516571044921875e-01,6.616955995559692383e-01
1.637384655452839155e+01,-4.347430449649082540e+00,1.284745245530021229e+00,5.551115123125782702e-17,5.500000000000000444e-01,6.349615577076106465e-01,-2.888638973236083984e-01,6.068612337112426758e-01
1.648999335985850223e+01,-4.294946564164033198e+00,1.264428293063056596e+00,5.551115123125782702e-17,5.500000000000000444e-01,6.069121753365281924e-01,-2.031695246696472168e-01,4.894806146621704102e-01
1.660293633313484563e+01,-4.240074554279186891e+00,1.246991013838660844e+00,5.551115123125782702e-17,5.500000000000000444e-01,5.792782150081802195e-01,-1.743727922439575195e-01,4.301209449768066406e-01
1.671282561017926582e+01,-4.182906710928548932e+00,1.230489718272101740e+00,5.551115123125782702e-17,5.500000000000000444e-01,5.520176918140556888e-01,-1.650129556655883789e-01,2.694560289382934570e-01
1.682041114153585681e+01,-4.123168719930062842e+00,1.230745732142340731e+00,5.551115123125782702e-17,5.500000000000000444e-01,5.249359207124165705e-01,2.560138702392578125e-03,1.674944162368774414e-01
1.692626441407513482e+01,-4.060585216546790832e+00,1.228727232767951483e+00,5.551115123125782702e-17,5.500000000000000444e-01,4.978735428105703908e-01,-2.018499374389648438e-02,3.695639371871948242e-01
1.703051523319430771e+01,-3.995076285269170580e+00,1.233841001345527433e+00,5.551115123125782702e-17,5.500000000000000444e-01,4.707771066564770956e-01,5.113768577575683594e-02,4.924786090850830078e-01
1.713257203494707426e+01,-3.927028538931935930e+00,1.219484221293342330e+00,5.551115123125782702e-17,5.500000000000000444e-01,4.437823743587527292e-01,-1.435678005218505859e-01,5.825977325439453125e-01
1.723247841695087601e+01,-3.856451792780710708e+00,1.227005934073341242e+00,5.551115123125782702e-17,5.500000000000000444e-01,4.168628505136214302e-01,7.521712779998779297e-02,4.854635000228881836e-01
1.733173184410073731e+01,-3.782225037273746704e+00,1.251848828150642134e+00,5.551115123125782702e-17,5.500000000000000444e-01,3.895872084074241126e-01,2.484289407730102539e-01,3.724859952926635742e-01
1.743093245530093682e+01,-3.703683812624981808e+00,1.278804551913154564e+00,5.551115123125782702e-17,5.500000000000000444e-01,3.617416093256861087e-01,2.695572376251220703e-01,4.697254896163940430e-01
1.752974748730530763e+01,-3.620824451292851354e+00,1.300434731795204080e+00,5.551115123125782702e-17,5.500000000000000444e-01,3.333614038060508378e-01,2.163017988204956055e-01,4.188771247863769531e-01
1.762734658405118893e+01,-3.534120094085146491e+00,1.310650109602821134e+00,5.551115123125782702e-17,5.500000000000000444e-01,3.046307913009296264e-01,1.021537780761718750e-01,1.571296453475952148e-01
1.772270795527443710e+01,-3.444436832538237514e+00,1.307590364767921010e+00,5.551115123125782702e-17,5.122925877571102848e-01,2.770217569769597987e-01,-3.059744834899902344e-02,-3.770741224288940430e-01
1.781668812231031040e+01,-3.351247027755116736e+00,1.339485942675483265e+00,5.551115123125782702e-17,4.629120647907256636e-01,2.518278330577108370e-01,3.189557790756225586e-01,-4.938052296638488770e-01
1.790988422221536069e+01,-3.254357117170463720e+00,1.349297117545020575e+00,5.551115123125782702e-17,3.884879350662231445e-01,2.299380865275376662e-01,9.811174869537353516e-02,-7.442412972450256348e-01
1.800156814863949251e+01,-3.155184975159128324e+00,1.351926981760871671e+00,5.551115123125782702e-17,3.110520005226136142e-01,2.122453785712694607e-01,2.629864215850830078e-02,-7.743593454360961914e-01
1.809175540495630585e+01,-3.054508592020977797e+00,1.351386701418770153e+00,5.551115123125782702e-17,2.426002919673920788e-01,1.984550332983937571e-01,-5.402803421020507812e-03,-6.845170855522155762e-01
1.818050624065572052e+01,-2.952993499115312837e+00,1.345440232111823953e+00,5.551115123125782702e-17,1.837402522563935658e-01,1.879742638249619624e-01,-5.946469306945800781e-02,-5.886003971099853516e-01
1.826911021761271314e+01,-2.849762442632135961e+00,1.375398432566536044e+00,5.551115123125782702e-17,1.346429347991944248e-01,1.801374065772815003e-01,2.995820045471191406e-01,-4.909731745719909668e-01
1.835877762652101097e+01,-2.743860738952373701e+00,1.399882828547370561e+00,5.551115123125782702e-17,9.127790927886958450e-02,1.744893826002181791e-01,2.448439598083496094e-01,-4.336502552032470703e-01
1.844934596787329184e+01,-2.635902679673276072e+00,1.418456100775611572e+00,5.551115123125782702e-17,4.355109333992013276e-02,1.710763720611897520e-01,1.857327222824096680e-01,-4.772681593894958496e-01
1.854060621133405817e+01,-2.526613904485744300e+00,1.429172443701637096e+00,5.551115123125782702e-17,4.439312219619906408e-03,1.698509366066484061e-01,1.071634292602539062e-01,-3.911178112030029297e-01
1.863245358627354520e+01,-2.416558452656425882e+00,1.437752293898475697e+00,5.551115123125782702e-17,-2.771188616752606748e-02,1.704505545640220276e-01,8.579850196838378906e-02,-3.215119838714599609e-01
1.872309065302728115e+01,-2.308198170238704883e+00,1.387634860827339001e+00,5.551115123125782702e-17,-2.412346005439747199e-02,1.717655888120711571e-01,-5.011743307113647461e-01,3.588426113128662109e-02
1.881084680687296640e+01,-2.203530138484087519e+00,1.344144105269325262e+00,5.551115123125782702e-17,-1.561241745948782622e-02,1.727408824805013454e-01,-4.349075555801391602e-01,8.511042594909667969e-02
1.889602739148266153e+01,-2.102101067787169431e+00,1.304900186612022450e+00,5.551115123125782702e-17,-1.395769715309125303e-02,1.734440532116116040e-01,-3.924391865730285645e-01,1.654720306396484375e-02
1.897874051827002262e+01,-2.003741229899047127e+00,1.265400933577430331e+00,5.551115123125782702e-17,-1.253195405006390928e-02,1.740552412811652294e-01,-3.949925303459167480e-01,1.425743103027343750e-02
1.906065630913477449e+01,-1.906463528750770298e+00,1.278072988345039240e+00,5.551115123125782702e-17,-2.453374266624441802e-02,1.749017765071183561e-01,1.267205476760864258e-01,-1.200178861618041992e-01
1.914326043347766415e+01,-1.808600626883303253e+00,1.283222960783851008e+00,5.551115123125782702e-17,-4.215714335441578253e-02,1.764354526856520833e-01,5.149972438812255859e-02,-1.762340068817138672e-01
1.922638997165645947e+01,-1.710472628874312839e+00,1.288906907393347900e+00,5.551115123125782702e-17,-4.016259312629688605e-02,1.783364954144888159e-01,5.683946609497070312e-02,1.994550228118896484e-02
1.930996734546556581e+01,-1.612183619565580983e+00,1.291473769499670965e+00,5.551115123125782702e-17,-3.603802323341354086e-02,1.801017364544210686e-01,2.566862106323242188e-02,4.124569892883300781e-02
1.939373737064959613e+01,-1.514001465981207328e+00,1.289778339220893244e+00,5.551115123125782702e-17,-3.241205811500535994e-02,1.816878664025396439e-01,-1.695430278778076172e-02,3.625965118408203125e-02
1.947551020822211498e+01,-1.418415517419451710e+00,1.226049279524696223e+00,5.551115123125782702e-17,-6.317120790481411952e-03,1.825673175585367514e-01,-6.372905969619750977e-01,2.609493732452392578e-01
1.955336137468021107e+01,-1.327469259488688547e+00,1.168279527975929266e+00,5.551115123125782702e-17,1.847806572914134637e-02,1.823102852079254710e-01,-5.776975154876708984e-01,2.479518651962280273e-01
1.962742608635256758e+01,-1.240821335293746053e+00,1.111496400191200662e+00,5.551115123125782702e-17,3.596555590629590959e-02,1.811991620832577032e-01,-5.678312778472900391e-01,1.748749017715454102e-01
1.969790564957179413e+01,-1.158127893338672276e+00,1.061573069645775469e+00,5.551115123125782702e-17,5.413240790367135347e-02,1.794437255973728718e-01,-4.992333054542541504e-01,1.816685199737548828e-01
1.976529085855341705e+01,-1.078741337036654979e+00,1.021021103217019110e+00,5.551115123125782702e-17,6.493951678276077555e-02,1.772171555347373806e-01,-4.055196642875671387e-01,1.080710887908935547e-01
1.983046228985682546e+01,-1.001585772159233834e+00,9.989098482865230721e-01,5.551115123125782702e-17,7.988690733909620256e-02,1.745884108726305506e-01,-2.211125493049621582e-01,1.494739055633544922e-01
1.989262120431010317e+01,-9.275807830214327643e-01,9.340128415364161718e-01,5.551115123125782702e-17,8.480927348136924060e-02,1.717262328753521861e-01,-6.489700675010681152e-01,4.922366142272949219e-02
1.995063068985593446e+01,-8.581111190608138317e-01,8.760855370301141587e-01,5.551115123125782702e-17,9.433799386024488420e-02,1.688101921168403408e-01,-5.792730450630187988e-01,9.528720378875732422e-02
2.000489398875978964e+01,-7.927387092881531538e-01,8.230980926293265387e-01,5.551115123125782702e-17,9.588580727577222795e-02,1.659012168558241518e-01,-5.298744440078735352e-01,1.547813415527343750e-02
2.005595354737781122e+01,-7.308665987304180378e-01,7.813009911316766143e-01,5.551115123125782702e-17,9.977596402168287248e-02,1.630757633298413056e-01,-4.179710149765014648e-01,3.890156745910644531e-02
2.010435183730304232e+01,-6.718830490615613771e-01,7.446685367363823360e-01,5.551115123125782702e-17,1.024657309055330145e-01,1.602972578738003362e-01,-3.663245439529418945e-01,2.689766883850097656e-02
2.015039587385879827e+01,-6.154540632689046165e-01,7.119421654480830863e-01,5.551115123125782702e-17,1.024140655994416615e-01,1.576099017242911238e-01,-3.272637128829956055e-01,-5.166530609130859375e-04
2.019459177641521919e+01,-5.609958159655514809e-01,6.907668584126369637e-01,5.551115123125782702e-17,1.061327755451203503e-01,1.549755907110746955e-01,-2.117530703544616699e-01,3.718709945678710938e-02
2.023739344175467281e+01,-5.079724602395516708e-01,6.720920913952721509e-01,5.551115123125782702e-17,1.035508930683137763e-01,1.524016747922717352e-01,-1.867476701736450195e-01,-2.581882476806640625e-02
2.027883837465883943e+01,-4.563654076090760681e-01,6.516862087983028573e-01,5.551115123125782702e-17,1.018784344196320690e-01,1.499526908388294499e-01,-2.040588259696960449e-01,-1.672458648681640625e-02
2.031909061543928630e+01,-4.059978601914325802e-01,6.378306799668211902e-01,5.551115123125782702e-17,9.706781506538408877e-02,1.476427762262640664e-01,-1.385552883148193359e-01,-4.810619354248046875e-02
2.035855464004549731e+01,-3.563902746504513663e-01,6.299742394226925946e-01,5.551115123125782702e-17,9.071615338325511591e-02,1.454999806078464131e-01,-7.856440544128417969e-02,-6.351661682128906250e-02
2.039761458720932552e+01,-3.070810508436504493e-01,6.281323605317015168e-01,5.551115123125782702e-17,8.765848278999344156e-02,1.434808351537971427e-01,-1.841878890991210938e-02,-3.057670593261718750e-02
2.043639652069552426e+01,-2.579218167134190720e-01,6.241727643746277643e-01,5.551115123125782702e-17,8.805559277534491525e-02,1.415011610075510573e-01,-3.959596157073974609e-02,3.971099853515625000e-03
2.047478847466341634e+01,-2.090586022057344673e-01,6.186558538216493375e-01,5.551115123125782702e-17,8.846608996391314150e-02,1.395273930610051449e-01,-5.516910552978515625e-02,4.104971885681152344e-03
2.051284981127080087e+01,-1.604218025519510427e-01,6.165291124123475353e-01,5.551115123125782702e-17,8.130382895469678850e-02,1.376411002338526757e-01,-2.126741409301757812e-02,-7.162261009216308594e-02
2.055071593395117446e+01,-1.118554429889306867e-01,6.151421719330689708e-01,5.551115123125782702e-17,7.073348164558423967e-02,1.359574307465339915e-01,-1.386940479278564453e-02,-1.057034730911254883e-01
2.058820900107148333e+01,-6.361268148623866470e-02,6.068389588135618684e-01,5.551115123125782702e-17,5.958711504936231584e-02,1.345261042776201288e-01,-8.303213119506835938e-02,-1.114636659622192383e-01
2.062178384708937529e+01,-2.029568145017573988e-02,4.892692738312622303e-01,5.551115123125782702e-17,6.441560387611400262e-02,1.333065438016166615e-01,-1.175696849822998047e+00,4.828488826751708984e-02
2.064814344120578937e+01,1.379148085541775925e-02,3.725341850060361337e-01,5.551115123125782702e-17,6.727722287178050653e-02,1.322876428093412438e-01,-1.167350888252258301e+00,2.861618995666503906e-02
2.066738285955188914e+01,3.871740459964723158e-02,2.572140031594172815e-01,5.551115123125782702e-17,7.039785981178292573e-02,1.315094894044528395e-01,-1.153201818466186523e+00,3.120636940002441406e-02
2.067962507295188246e+01,5.459902220703316544e-02,1.438334160584347488e-01,5.551115123125782702e-17,6.549580693244949625e-02,1.310180107010238126e-01,-1.133805871009826660e+00,-4.902052879333496094e-02
2.068502459471504551e+01,6.160863882363437627e-02,3.312936361016197151e-02,5.551115123125782702e-17,4.307777881622332217e-02,1.308379909440094968e-01,-1.107040524482727051e+00,-2.241802811622619629e-01
2.068533652199707262e+01,6.201365351129900505e-02,5.551115123125782702e-17,5.551115123125782702e-17,2.041105031967183070e-02,1.308304790500538495e-01,-1.073557376861572266e+00,-2.266672849655151367e-01
2.068533652199707262e+01,6.201365351129900505e-02,5.551115123125782702e-17,5.551115123125782702e-17,1.733882427215593935e-02,1.308304790500538495e-01,-1.065050363540649414e+00,-3.072226047515869141e-02
2.068533652199707262e+01,6.201365351129900505e-02,5.551115123125782702e-17,5.551115123125782702e-17,1.789078712463398890e-02,1.308304790500538495e-01,-1.065284013748168945e+00,5.519628524780273438e-03
2.068533652199707262e+01,6.201365351129900505e-02,5.551115123125782702e-17,5.551115123125782702e-17,1.779148578643818812e-02,1.308304790500538495e-01,-1.065242171287536621e+00,-9.930133819580078125e-04
2.068533652199707262e+01,6.201365351129900505e-02,5.551115123125782702e-17,5.551115123125782702e-17,1.780934333801287295e-02,1.308304790500538495e-01,-1.065249681472778320e+00,1.785755157470703125e-04
2.068533652199707262e+01,6.201365351129900505e-02,5.551115123125782702e-17,5.551115123125782702e-17,1.780612468719500185e-02,1.308304790500538495e-01,-1.065248131752014160e+00,-3.218650817871093750e-05
2.068533652199707262e+01,6.201365351129900505e-02,5.551115123125782702e-17,5.551115123125782702e-17,1.780670881271373407e-02,1.308304790500538495e-01,-1.065248489379882812e+00,5.841255187988281250e-06
2.068533652199707262e+01,6.201365351129900505e-02,5.551115123125782702e-17,5.551115123125782702e-17,1.780661344528211565e-02,1.308304790500538495e-01,-1.065248489379882812e+00,-9.536743164062500000e-07
2.068533652199707262e+01,6.201365351129900505e-02,5.551115123125782702e-17,5.551115123125782702e-17,1.780662536621113734e-02,1.308304790500538495e-01,-1.065248608589172363e+00,1.192092895507812500e-07
2.068533652199707262e+01,6.201365351129900505e-02,5.551115123125782702e-17,5.551115123125782702e-17,1.780662536621113734e-02,1.308304790500538495e-01,-1.065248370170593262e+00,0.000000000000000000e+00
2.068533652199707262e+01,6.201365351129900505e-02,5.551115123125782702e-17,5.551115123125782702e-17,1.780662536621113734e-02,1.308304790500538495e-01,-1.065248370170593262e+00,0.000000000000000000e+00
2.068533652199707262e+01,6.201365351129900505e-02,5.551115123125782702e-17,5.551115123125782702e-17,1.780662536621113734e-02,1.308304790500538495e-01,-1.065248370170593262e+00,0.000000000000000000e+00
2.068533652199707262e+01,6.201365351129900505e-02,5.551115123125782702e-17,5.551115123125782702e-17,1.780662536621113734e-02,1.308304790500538495e-01,-1.065248370170593262e+00,0.000000000000000000e+00
2.068533652199707262e+01,6.201365351129900505e-02,5.551115123125782702e-17,5.551115123125782702e-17,1.780662536621113734e-02,1.308304790500538495e-01,-1.065248370170593262e+00,0.000000000000000000e+00
2.068533652199707262e+01,6.201365351129900505e-02,5.551115123125782702e-17,5.551115123125782702e-17,1.780662536621113734e-02,1.308304790500538495e-01,-1.065248370170593262e+00,0.000000000000000000e+00
2.068533652199707262e+01,6.201365351129900505e-02,5.551115123125782702e-17,5.551115123125782702e-17,1.780662536621113734e-02,1.308304790500538495e-01,-1.065248370170593262e+00,0.000000000000000000e+00
2.068533652199707262e+01,6.201365351129900505e-02,5.551115123125782702e-17,5.551115123125782702e-17,1.780662536621113734e-02,1.308304790500538495e-01,-1.065248370170593262e+00,0.000000000000000000e+00
2.068533652199707262e+01,6.201365351129900505e-02,5.551115123125782702e-17,5.551115123125782702e-17,1.780662536621113734e-02,1.308304790500538495e-01,-1.065248370170593262e+00,0.000000000000000000e+00
2.068533652199707262e+01,6.201365351129900505e-02,5.551115123125782702e-17,5.551115123125782702e-17,1.780662536621113734e-02,1.308304790500538495e-01,-1.065248370170593262e+00,0.000000000000000000e+00
2.068533652199707262e+01,6.201365351129900505e-02,5.551115123125782702e-17,5.551115123125782702e-17,1.780662536621113734e-02,1.308304790500538495e-01,-1.065248370170593262e+00,0.000000000000000000e+00

